On the use of stereodynamical effects to control cold chemical reactions: the H + D$_{2}\longleftrightarrow$ D + HD case study

Quantum calculations are reported for the stereodynamic control of the H + D$_{2}\longleftrightarrow$ D + HD chemical reaction in the energy range of 1-50 K. Stereodynamic control is achieved by a formalism similar to that reported by Perreault et al. [Nature Chem. 10, 561 (2018)] in recent experimental works in which the alignment of the molecular bond axis relative to the incident relative velocity is controlled by selective preparations of the molecule in a specific or superposition of magnetic projection quantum numbers of the initial molecular rotational level. The approach presented here generalizes the experimental scheme of Perreault et al. and offers additional degree of control through various experimental preparation of the molecular alignment angle. Illustrative results presented for the H + D$_{2}$ and D + HD reactions show significant control with the possibility of turning the reaction completely on or off with appropriate stereodynamic preparation of the molecular state. Various scenarios for maximizing and minimizing the reaction outcomes are identified with selective preparation of molecular rotational states.

==> diff.txt <==
87a88,89
> doi = {10.1021/jp021865x},
> URL = {https://doi.org/10.1021/jp021865x}
92a95,96
> 	doi = {10.1063/1.5014989},
> 	eprint = {https://doi.org/10.1063/1.5014989},
96a101
> 	url = {https://doi.org/10.1063/1.5014989},
98a104
> 	doi = {https://doi.org/10.1063/1.5014989}
103a110
> 	doi = {https://doi.org/10.1016/j.chemphys.2018.07.001},
108a116
> 	url = {https://www.sciencedirect.com/science/article/pii/S0301010418303641},
110a119
> 	doi = {https://doi.org/10.1016/j.chemphys.2018.07.001}
113a123
> 	annote = {doi: 10.1021/acs.jpca.9b07318},
114a125
> 	doi = {10.1021/acs.jpca.9b07318},
127a139,140
>   doi           = {10.1063/5.0045087},
>   eprint        = {https://doi.org/10.1063/5.0045087},
131a145
>   url           = {https://doi.org/10.1063/5.0045087},
133a148
>   doi           = {https://doi.org/10.1063/5.0045087}
149a165,166
>   doi           = {10.1103/PhysRevLett.123.043401},
>   url           = {https://link.aps.org/doi/10.1103/PhysRevLett.123.043401}
236a254
>   Doi                      = {http://dx.doi.org/10.1063/1.4809578}
478a497
>   Doi                      = {http://dx.doi.org/10.1063/1.447420}
489a509
>   Doi                      = {10.1063/1.443401},
490a511
>  http://dx.doi.org/10.1063/1.443401
492a514,515
>   Url                      = {
>  http://dx.doi.org/10.1063/1.443401
504a528
>   Doi                      = {http://dx.doi.org/10.1063/1.452154}
515a540
>   Doi                      = {10.1063/1.450286},
516a542
>  http://dx.doi.org/10.1063/1.450286
518a545,546
>   Url                      = {
>  http://dx.doi.org/10.1063/1.450286
760a789
>   Doi                      = {http://dx.doi.org/10.1063/1.459246}
1453a1483
>   Doi                      = {10.1103/PhysRevLett.98.060404},
1456a1487
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevLett.98.060404}
1581a1613
>   Doi                      = {10.1103/PhysRevLett.97.243001},
1584a1617
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevLett.97.243001}
1595a1629
>   Doi                      = {10.1007/s00340-013-5703-z},
1596a1631
>   Url                      = {http://dx.doi.org/10.1007/s00340-013-5703-z}
1606a1642,1643
>   Doi                      = {http://dx.doi.org/10.1063/1.4964096},
>   Url                      = {http://scitation.aip.org/content/aip/journal/jcp/145/15/10.1063/1.4964096}
1617a1655,1656
>   Doi                      = {http://dx.doi.org/10.1063/1.1799571},
>   Url                      = {http://scitation.aip.org/content/aip/journal/jcp/121/12/10.1063/1.1799571}
1628a1668
>   Doi                      = {http://dx.doi.org/10.1016/S0009-2614(01)00515-2},
1800a1841
>   Doi                      = {10.1007/978-3-642-21931-3_32},
1801a1843
>   Url                      = {http://dx.doi.org/10.1007/978-3-642-21931-3_32}
2091a2134
>   Doi                      = {http://dx.doi.org/10.1063/1.1682480}
2103a2147
>   Doi                      = {10.1103/PhysRevA.87.012508},
2106a2151
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevA.87.012508}
2250a2296
>   Doi                      = {http://dx.doi.org/10.1063/1.367318}
2341a2388
>   Url                      = {http://stacks.iop.org/0953-4075/39/i=5/a=L02}
2370a2418
>   Url                      = {http://stacks.iop.org/0004-637X/742/i=2/a=63}
2479a2528
>   Doi                      = {http://dx.doi.org/10.1038/ncomms10385}
2558a2608
>   Doi                      = {http://dx.doi.org/10.1016/0009-2614(95)00173-2},
2559a2610
>   Url                      = {http://www.sciencedirect.com/science/article/pii/0009261495001732}
2607a2659
>   Doi                      = {10.1103/PhysRevLett.111.080501},
2610a2663
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevLett.111.080501}
2622a2676
>   Doi                      = {10.1103/PhysRevA.40.808},
2625a2680
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevA.40.808}
2718a2774
>   Doi                      = {10.1103/PhysRevA.64.021402},
2721a2778
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevA.64.021402}
3105a3163
>   Doi                      = {http://doi.org/10.1016/j.cplett.2012.10.027},
3106a3165
>   Url                      = {http://www.sciencedirect.com/science/article/pii/S000926141201192X}
3118a3178,3180
>   Doi                      = {10.1021/jp203113e},
>   Eprint                   = {http://dx.doi.org/10.1021/jp203113e},
>   Url                      = {http://dx.doi.org/10.1021/jp203113e}
3129a3192
>   Url                      = {http://stacks.iop.org/0004-637X/740/i=2/a=101}
3139a3203,3204
>   Doi                      = {10.1051/0004-6361/201116740},
>   Url                      = {https://doi.org/10.1051/0004-6361/201116740}
3219a3285
>   Doi                      = {http://dx.doi.org/10.1016/0009-2614(80)80481-7},
3220a3287
>   Url                      = {http://www.sciencedirect.com/science/article/pii/0009261480804817}
3232a3300
>   Doi                      = {10.1103/PhysRevLett.108.183003},
3235a3304
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevLett.108.183003}
3299a3369
>   Doi                      = {10.1103/RevModPhys.87.1419},
3302a3373
>   Url                      = {https://link.aps.org/doi/10.1103/RevModPhys.87.1419}
3414a3486
>   Doi                      = {10.1103/PhysRevLett.83.5198},
3417a3490
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevLett.83.5198}
3646a3720
>   Doi                      = {10.1103/PhysRevLett.89.093001},
3649a3724
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevLett.89.093001}
4375a4451
>   Doi                      = {10.1021/j100238a009},
4376a4453
>  http://dx.doi.org/10.1021/j100238a009
4378a4456,4457
>   Url                      = {
>  http://dx.doi.org/10.1021/j100238a009
4932a5012
>   Doi                      = {10.1126/science.285.5434.1703},
4935a5016
>   Url                      = {http://science.sciencemag.org/content/285/5434/1703}
5142a5224
>   Doi                      = {10.1103/PhysRevLett.102.063001},
5145a5228
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevLett.102.063001}
5157a5241
>   Doi                      = {10.1103/PhysRevA.39.4362},
5160a5245
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevA.39.4362}
5343a5429
>   Doi                      = {10.1103/PhysRevA.81.012708},
5346a5433
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevA.81.012708}
5867a5955
>   Doi                      = {http://dx.doi.org/10.1063/1.1673505}
5878a5967
>   Doi                      = {10.1080/0026897031000121307}
6197a6287
>   Doi                      = {https://doi.org/10.1080/00268979609482444}
6208a6299
>   Doi                      = {10.1080/00268979650026190}
7025a7117
>   Doi                      = {10.1103/PhysRevA.94.013407},
7028a7121
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevA.94.013407}
8365a8459
>   Doi                      = {http://doi.org/10.1016/j.jms.2005.06.009},
8366a8461
>   Url                      = {http://www.sciencedirect.com/science/article/pii/S0022285205001384}
8424a8520
>   Doi                      = {10.1103/PhysRevA.91.032709},
8427a8524
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevA.91.032709}
8439a8537
>   Doi                      = {10.1103/PhysRevA.90.062703},
8442a8541
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevA.90.062703}
8550a8650
>   Doi                      = {http://dx.doi.org/10.1063/1.4978475}
8776a8877
>   Doi                      = {10.1364/AO.44.003686},
8777a8879
>   Url                      = {http://ao.osa.org/abstract.cfm?URI=ao-44-18-3686}
8941a9044
> @Article{hurley1986,
8942a9046
>   Author                   = {M. M. Hurley and L. F. Pacios and P. A. Christiansen and R. B. Ross and W. C. Ermler},
9594a9699
>   Doi                      = {10.1103/PhysRevLett.77.420},
9597a9703
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevLett.77.420}
9631a9738
>   Doi                      = {10.1126/science.1093280},
9634a9742
>   Url                      = {http://science.sciencemag.org/content/early/2003/11/13/science.1093280}
9646a9755
>   Doi                      = {10.1103/PhysRevA.89.063621},
9649a9759
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevA.89.063621}
9677a9788
>   Doi                      = {http://dx.doi.org/10.1063/1.436421}
9687a9799
>   Doi                      = {http://dx.doi.org/10.1063/1.435384},
9932a10045
>   Doi                      = {10.1103/PhysRevLett.117.213002},
9935a10049
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevLett.117.213002}
10126a10241
>   Url                      = {http://stacks.iop.org/0953-4075/39/i=8/a=024}
10145a10261
>   Doi                      = {http://dx.doi.org/10.1016/j.jms.2014.03.016}
10157a10274
>   Doi                      = {10.1103/PhysRevA.77.062507},
10160a10278
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevA.77.062507}
10407a10526
>   Doi                      = {10.1126/science.1071021},
10410a10530
>   Url                      = {http://science.sciencemag.org/content/296/5571/1290}
10491a10612
>   Doi                      = {10.1103/PhysRevA.86.032705},
10496a10618
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevA.86.032705}
10706a10829
>   Doi                      = {https://doi.org/10.1016/S0065-2199(08)60097-4},
10707a10831
>   Url                      = {http://www.sciencedirect.com/science/article/pii/S0065219908600974}
11093a11218
>   Doi                      = {10.1103/PhysRevA.76.063602},
11096a11222
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevA.76.063602}
11198a11325
>   Doi                      = {10.1103/PhysRevA.74.040502},
11201a11329
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevA.74.040502}
11290a11419
>   Doi                      = {http://dx.doi.org/10.1016/0301-0104(79)85115-0},
11291a11421
>   Url                      = {http://www.sciencedirect.com/science/article/pii/0301010479851150}
11424a11555
>   Doi                      = {10.1103/PhysRevLett.116.193201},
11427a11559
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevLett.116.193201}
11439a11572
>   Doi                      = {10.1103/PhysRevA.94.030701},
11442a11576
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevA.94.030701}
11462a11597
>   Doi                      = {http://dx.doi.org/10.1016/S0301-0104(01)00694-2},
11696a11832
>   Doi                      = {http://dx.doi.org/10.1016/0009-2614(72)80429-9},
11697a11834
>   Url                      = {http://www.sciencedirect.com/science/article/pii/0009261472804299}
11786a11924,11925
>   Doi                      = {10.1016/j.cpc.2008.07.017},
>   Url                      = {http://dx.doi.org/10.1016/j.cpc.2008.07.017}
12731a12871
>   Doi                      = {10.1140/epjd/e2006-00084-4},
12732a12873
>   Url                      = {https://doi.org/10.1140/epjd/e2006-00084-4}
12948a13090
>   Doi                      = {10.1103/PhysRevA.49.2493},
13015a13158
>   Doi                      = {10.1103/PhysRevA.62.011401},
13018a13162
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevA.62.011401}
13652a13797
>   Doi                      = {http://dx.doi.org/10.1016/S0010-4655(02)00737-3},
13653a13799
>   Url                      = {http://www.sciencedirect.com/science/article/pii/S0010465502007373}
13960a14107
>   Doi                      = {10.1103/PhysRevLett.117.243401},
13963a14111
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevLett.117.243401}
14066a14215
>   Doi                      = {http://dx.doi.org/10.1063/1.478208}
14078a14228
>   Doi                      = {10.1103/PhysRevLett.78.582},
14081a14232
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevLett.78.582}
14281a14433
>   Doi                      = {10.1119/1.13886},
14282a14435
>  http://dx.doi.org/10.1119/1.13886
14284a14438,14439
>   Url                      = {
>  http://dx.doi.org/10.1119/1.13886
14415a14571
>   Doi                      = {http://dx.doi.org/10.1063/1.4926575}
14559a14716
>   Doi                      = {10.1103/PhysRevLett.87.140402},
14562a14720
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevLett.87.140402}
14587a14746
>   Doi                      = {10.1364/OL.26.001837},
14588a14748
>   Url                      = {http://ol.osa.org/abstract.cfm?URI=ol-26-23-1837}
14608a14769
>   Doi                      = {10.1080/00268979300100291},
14609a14771
>  http://dx.doi.org/10.1080/00268979300100291
14612a14775,14776
>   Url                      = {
>  http://dx.doi.org/10.1080/00268979300100291
14625a14790
>   Doi                      = {10.1080/00268978900100351},
14626a14792
>  http://dx.doi.org/10.1080/00268978900100351
14629a14796,14797
>   Url                      = {
>  http://dx.doi.org/10.1080/00268978900100351
14695a14864
>   Doi                      = {http://dx.doi.org/10.1063/1.1573184}
14943a15113
>   Url                      = {http://stacks.iop.org/1367-2630/13/i=6/a=063023}
15097a15268
>   Doi                      = {10.1103/PhysRevA.81.013420},
15100a15272
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevA.81.013420}
15149a15322
>   Doi                      = {10.1103/PhysRev.187.153},
15152a15326
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRev.187.153}
15404a15579,15580
>   Doi                      = {10.1080/00268970009483387},
>   Eprint                   = { http://dx.doi.org/10.1080/00268970009483387
15405a15582
>   Url                      = { http://dx.doi.org/10.1080/00268970009483387
16328a16506
>   Doi                      = {http://dx.doi.org/10.1016/j.cplett.2008.12.035},
16329a16508
>   Url                      = {http://www.sciencedirect.com/science/article/pii/S0009261408016825}
16399a16579
>   Doi                      = {10.1103/PhysRevLett.110.160402},
16402a16583
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevLett.110.160402}
16436a16618
>   Pages                    = {doi:10.1038/ncomms2131},
16871a17054
>   Url                      = {http://stacks.iop.org/0953-4075/39/i=19/a=S30}
16883a17067
>   Doi                      = {10.1103/PhysRevA.75.023402},
16886a17071
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevA.75.023402}
16963a17149
>   Url                      = {http://leroy.uwaterloo.ca/programs/}
17021a17208
>   Url                      = {http://stacks.iop.org/0034-4885/11/i=1/a=305}
17154a17342
>   Doi                      = {10.1103/PhysRevA.95.032709},
17157a17346
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevA.95.032709}
17178a17368
>   Doi                      = {10.1103/PhysRevA.94.042701},
17181a17372
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevA.94.042701}
17279a17471
>   Doi                      = {10.1103/PhysRevLett.90.250403},
17282a17475
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevLett.90.250403}
17406a17600
>   Doi                      = {10.1073/pnas.190320397},
17407a17602
>   Url                      = {http://www.pnas.org/content/97/20/10697.abstract}
17419a17615
>   Doi                      = {10.1103/PhysRevA.89.052521},
17422a17619
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevA.89.052521}
17434a17632
>   Doi                      = {10.1103/PhysRevLett.113.023004},
17437a17636
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevLett.113.023004}
17449a17649
>   Doi                      = {10.1103/PhysRevLett.113.023004},
17452a17653
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevLett.113.023004}
17473a17675
>   Doi                      = {10.1103/PhysRevA.68.053406},
17476a17679
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevA.68.053406}
17515a17719
>   Doi                      = {10.1017/CBO9780511586453.007},
17806a18011
>   Doi                      = {10.1103/PhysRevA.79.023604},
17809a18015
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevA.79.023604}
17896a18103
>   Url                      = {http://stacks.iop.org/0022-3700/19/i=5/a=011}
18030a18238
>   Doi                      = {http://dx.doi.org/10.1016/S0010-4655(00)00167-3},
18031a18240
>   Url                      = {http://www.sciencedirect.com/science/article/pii/S0010465500001673}
18094a18304
>   Url                      = {https://books.google.es/books?id=C-JpDQAAQBAJ}
18219a18430
>   Doi                      = {10.1080/00268977500101221}
18416a18628
>   Doi                      = {10.1038/24567}
18532a18745
>   Doi                      = {10.1038/ncomms11234}
18604a18818
>   Doi                      = {10.1103/PhysRevA.82.052514},
18607a18822
>   Url                      = {https://link.aps.org/doi/10.1103/PhysRevA.82.052514}
19137a19353
>   Doi                      = {https://doi.org/10.1016/j.cpc.2003.10.003},
19138a19355
>   Url                      = {http://www.sciencedirect.com/science/article/pii/S0010465504003741}
19361a19579,19580
>   Doi                      = {10.1021/jp063470+},
>   Eprint                   = { http://dx.doi.org/10.1021/jp063470+
19362a19582
>   Url                      = { http://dx.doi.org/10.1021/jp063470+
19653a19874
>   Doi                      = {10.12942/lrr-2011-2},
19654a19876
>   Url                      = {http://dx.doi.org/10.12942/lrr-2011-2}
19683a19906
>   Doi                      = {http://dx.doi.org/10.1016/0375-9601(76)90789-1},
19684a19908
>   Url                      = {http://www.sciencedirect.com/science/article/pii/0375960176907891}
20768a20993
>   Doi                      = {10.1080/00268978600102501},
20769a20995
>  http://dx.doi.org/10.1080/00268978600102501
20772a20999,21000
>   Url                      = {
>  http://dx.doi.org/10.1080/00268978600102501
21025a21254
>   Doi                      = {10.1103/PhysRevA.61.041604},
21028a21258
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevA.61.041604}
21118a21349
>   Doi                      = {http://dx.doi.org/10.1016/j.cpc.2015.12.021},
21432a21664
>   Doi                      = {10.1103/PhysRevA.80.030703},
21435a21668
>   Url                      = {http://link.aps.org/doi/10.1103/PhysRevA.80.030703}
21649a21883
> 	doi = {10.1088/0022-3700/9/3/004},
21661a21896
> 	doi = {10.1098/rspa.1963.0142},
21677a21913,21915
> doi = {10.1063/1.1533034},
> URL = {https://doi.org/10.1063/1.1533034},
> eprint = {https://doi.org/10.1063/1.1533034}
21687a21926,21928
> doi = {10.1063/1.1626620},
> URL = {https://doi.org/10.1063/1.1626620},
> eprint = {https://doi.org/10.1063/1.1626620}
21700a21942,21943
>   doi = {10.1103/PhysRev.61.186},
>   url = {https://link.aps.org/doi/10.1103/PhysRev.61.186}
21714a21958,21959
>   doi = {10.1103/PhysRev.62.438},
>   url = {https://link.aps.org/doi/10.1103/PhysRev.62.438}
21741a21987
> doi = {10.1063/1.432640},
21743a21990
>         https://aip.scitation.org/doi/abs/10.1063/1.432640
21746a21994
>         https://aip.scitation.org/doi/pdf/10.1063/1.432640
21759a22008
> doi = {10.1063/1.433375},
21761a22011
>         https://doi.org/10.1063/1.433375
21764a22015
>         https://doi.org/10.1063/1.433375
21777a22029,22030
> doi = "https://doi.org/10.1016/0009-2614(87)80742-X",
> url = "http://www.sciencedirect.com/science/article/pii/000926148780742X",
21788a22042,22043
> doi = "https://doi.org/10.1016/0009-2614(90)87241-I",
> url = "http://www.sciencedirect.com/science/article/pii/000926149087241I",
21799a22055,22056
> doi = "https://doi.org/10.1016/0021-9991(73)90049-1",
> url = "http://www.sciencedirect.com/science/article/pii/0021999173900491",
21810a22068,22069
> doi = "https://doi.org/10.1016/0022-4073(78)90120-6",
> url = "http://www.sciencedirect.com/science/article/pii/0022407378901206",
21821a22081
> doi = {10.1021/j100474a028},
21823a22084
>         https://doi.org/10.1021/j100474a028
21826a22088
>         https://doi.org/10.1021/j100474a028
21841a22104
> doi = {10.1063/1.457650},
21843a22107
>         https://doi.org/10.1063/1.457650
21846a22111
>         https://doi.org/10.1063/1.457650
21858a22124,22126
>   doi     = {10.1063/1.1626620},
>   eprint  = {https://doi.org/10.1063/1.1626620},
>   url     = {https://doi.org/10.1063/1.1626620},
21868a22137,22138
> doi = "https://doi.org/10.1016/S0009-2614(96)01408-X",
> url = "http://www.sciencedirect.com/science/article/pii/S000926149601408X",
21879a22150
> doi = {https://doi.org/10.1098/rsta.2017.0149},
21889a22161
> 	doi = {10.1126/science.aao3116},
21905a22178
> doi = {10.1063/1.1724275},
21907a22181
>         https://doi.org/10.1063/1.1724275
21910a22185
>         https://doi.org/10.1063/1.1724275
21923a22199
> doi = {10.1063/1.478574},
21925a22202
>         https://doi.org/10.1063/1.478574
21928a22206
>         https://doi.org/10.1063/1.478574
21941a22220
> doi = {10.1063/1.1503313},
21943a22223
>         https://doi.org/10.1063/1.1503313
21946a22227
>         https://doi.org/10.1063/1.1503313
21959a22241,22242
> doi = {https://doi.org/10.1016/0029-5582(58)90372-9},
> url = {https://www.sciencedirect.com/science/article/pii/0029558258903729},
21969a22253,22254
> doi = {https://doi.org/10.1016/0029-5582(60)90174-7},
> url = {https://www.sciencedirect.com/science/article/pii/0029558260901747},
21980a22266
> doi = {10.1063/1.471460},
21982a22269
>         https://doi.org/10.1063/1.471460
21985a22273
>         https://doi.org/10.1063/1.471460
21998a22287
> doi = {10.1063/1.481143},
22000a22290
>         https://doi.org/10.1063/1.481143
22003a22294
>         https://doi.org/10.1063/1.481143
22016a22308
> doi = {10.1063/1.1367377},
22018a22311
>         https://doi.org/10.1063/1.1367377
22021a22315
>         https://doi.org/10.1063/1.1367377
22034a22329
> doi = {10.1063/1.1573183},
22036a22332
>         https://doi.org/10.1063/1.1573183
22039a22336
>         https://doi.org/10.1063/1.1573183
22052a22350
> doi = {10.1137/0613025},
22054a22353
>         https://doi.org/10.1137/0613025
22057a22357
>         https://doi.org/10.1137/0613025
22074a22375,22376
> 	doi = {10.1088/1367-2630/aa4fd2},
> 	url = {https://doi.org/10.1088/1367-2630/aa4fd2},
22093a22396
> doi = {10.1063/1.4966037},
22095a22399
>         https://doi.org/10.1063/1.4966037
22098a22403
>         https://doi.org/10.1063/1.4966037
22104a22410,22411
> 	doi = {10.1088/0953-4075/49/19/194004},
> 	url = {https://doi.org/10.1088/0953-4075/49/19/194004},
22124a22432,22433
> doi  ={10.1039/C0CP02457K},
> url  ={http://dx.doi.org/10.1039/C0CP02457K}
22155a22465
> doi = {10.1063/1.2212418},
22157a22468
>         https://doi.org/10.1063/1.2212418
22160a22472
>         https://doi.org/10.1063/1.2212418
22173a22486,22488
> doi = {https://doi.org/10.1002/cphc.201701096},
> url = {https://chemistry-europe.onlinelibrary.wiley.com/doi/abs/10.1002/cphc.201701096},
> eprint = {https://chemistry-europe.onlinelibrary.wiley.com/doi/pdf/10.1002/cphc.201701096},
22205a22521
> doi = {10.1021/acs.jpca.1c00688},
22208a22525
>         https://doi.org/10.1021/acs.jpca.1c00688
22211a22529
>         https://doi.org/10.1021/acs.jpca.1c00688
22245a22564,22565
>   doi = {10.1103/PhysRevA.102.031303},
>   url = {https://link.aps.org/doi/10.1103/PhysRevA.102.031303}
22255a22576
> doi = {10.1063/1.451542},
22257a22579
>         https://doi.org/10.1063/1.451542
22260a22583
>         https://doi.org/10.1063/1.451542
22272a22596
> 	doi = {10.1126/science.1059133},
22286a22611
> 	doi = {10.1038/s41567-018-0103-2},
22301a22627
> doi = {10.1063/1.4964938},
22303a22630
>         https://doi.org/10.1063/1.4964938
22306a22634
>         https://doi.org/10.1063/1.4964938
22319a22648
> doi = {10.1038/s41557-018-0028-5}
22333a22663
> doi = {10.1063/1.5096531},
22335a22666
>         https://doi.org/10.1063/1.5096531
22338a22670
>         https://doi.org/10.1063/1.5096531
22354a22687,22688
>   doi = {10.1103/PhysRevLett.124.163202},
>   url = {https://link.aps.org/doi/10.1103/PhysRevLett.124.163202}
22357a22692,22693
> 	doi = {10.1088/1361-6455/aa786f},
> 	url = {https://doi.org/10.1088/1361-6455/aa786f},
22376a22713
> doi = {10.1063/1.3599711},
22378a22716
>         https://doi.org/10.1063/1.3599711
22381a22720
>         https://doi.org/10.1063/1.3599711
22394a22734
> doi = {10.1038/nphys1939}
22408a22749,22750
>   doi = {10.1103/PhysRevLett.121.113401},
>   url = {https://link.aps.org/doi/10.1103/PhysRevLett.121.113401}
22418a22761
> doi = {10.1063/1.5091576},
22420a22764
>         https://doi.org/10.1063/1.5091576
22423a22768
>         https://doi.org/10.1063/1.5091576
22436a22782
> doi = {10.1063/5.0030808},
22438a22785
>         https://doi.org/10.1063/5.0030808
22441a22789
>         https://doi.org/10.1063/5.0030808
22457a22806,22807
>   doi = {10.1103/PhysRevResearch.2.032018},
>   url = {https://link.aps.org/doi/10.1103/PhysRevResearch.2.032018}
22467a22818
> doi = {10.1063/5.0022190},
22469a22821
>         https://doi.org/10.1063/5.0022190
22472a22825
>         https://doi.org/10.1063/5.0022190
22485a22839
> doi = {10.1021/acs.jpca.9b07272},
22488a22843
>         https://doi.org/10.1021/acs.jpca.9b07272
22491a22847
>         https://doi.org/10.1021/acs.jpca.9b07272
22504a22861
> doi = {10.1021/jp0512208},
22507a22865
>         https://doi.org/10.1021/jp0512208
22510a22869
>         https://doi.org/10.1021/jp0512208
22523a22883
> doi = {10.1063/1.4818526},
22525a22886
>         https://doi.org/10.1063/1.4818526
22528a22890
>         https://doi.org/10.1063/1.4818526
22541a22904
> doi = {10.1063/1.4865131},
22543a22907
>         https://doi.org/10.1063/1.4865131
22546a22911
>         https://doi.org/10.1063/1.4865131
22559a22925
> doi = {10.1063/1.2646859},
22561a22928
>         https://doi.org/10.1063/1.2646859
22564a22932
>         https://doi.org/10.1063/1.2646859
22577a22946
> doi = {10.1137/S0895479800371529},
22579a22949
>         https://doi.org/10.1137/S0895479800371529
22582a22953
>         https://doi.org/10.1137/S0895479800371529
22595a22967
> doi = {10.1063/1.471430},
22597a22970
>         https://doi.org/10.1063/1.471430
22600a22974
>         https://doi.org/10.1063/1.471430
22606a22981,22982
> 	doi = {10.1088/1367-2630/17/3/035015},
> 	url = {https://doi.org/10.1088/1367-2630/17/3/035015},
22628a23005,23006
>   doi = {10.1103/PhysRevA.96.032718},
>   url = {https://link.aps.org/doi/10.1103/PhysRevA.96.032718}
22638a23017
> doi = {10.1021/acs.jpca.0c06707},
22641a23021
>         https://doi.org/10.1021/acs.jpca.0c06707
22644a23025
>         https://doi.org/10.1021/acs.jpca.0c06707
22657a23039
> doi = {10.1021/acs.jpca.8b08618},
22660a23043
>         https://doi.org/10.1021/acs.jpca.8b08618
22663a23047
>         https://doi.org/10.1021/acs.jpca.8b08618
22676a23061
> doi = {10.1021/acs.jpclett.0c01294},
22679a23065
>         https://doi.org/10.1021/acs.jpclett.0c01294
22682a23069
>         https://doi.org/10.1021/acs.jpclett.0c01294
22695a23083
> doi = {10.1063/5.0017697},
22697a23086
>         https://doi.org/10.1063/5.0017697
22700a23090
>         https://doi.org/10.1063/5.0017697
22716a23107,23108
>     doi = {10.1093/mnras/sty2089},
>     url = {https://doi.org/10.1093/mnras/sty2089},
22727a23120
> doi = {10.1063/1.1641008},
22729a23123
>         https://doi.org/10.1063/1.1641008
22732a23127
>         https://doi.org/10.1063/1.1641008
22745a23141
> doi = {10.1063/1.1462576},
22747a23144
>         https://doi.org/10.1063/1.1462576
22750a23148
>         https://doi.org/10.1063/1.1462576
22763a23162,23164
> doi = {10.1063/1.1461818},
> URL = {https://aip.scitation.org/doi/abs/10.1063/1.1461818},
> eprint = {https://aip.scitation.org/doi/pdf/10.1063/1.1461818}
22774a23176
> doi = {10.1063/1.479191},
22776a23179
>         https://doi.org/10.1063/1.479191
22779a23183
>         https://doi.org/10.1063/1.479191
22792a23197
> doi = {10.1063/1.476060},
22794a23200
>         https://doi.org/10.1063/1.476060
22797a23204
>         https://doi.org/10.1063/1.476060
22810a23218
> doi = {10.1063/1.474378},
22812a23221
>         https://doi.org/10.1063/1.474378
22815a23225
>         https://doi.org/10.1063/1.474378
22828a23239
> doi = {10.1063/1.1681746},
22830a23242
>         https://doi.org/10.1063/1.1681746
22833a23246
>         https://doi.org/10.1063/1.1681746
22843a23257
> 	doi = {10.1039/D1CP02755G},
22848a23263
> 	url = {http://dx.doi.org/10.1039/D1CP02755G},
22850a23266
> 	Bdsk-Url-1 = {http://dx.doi.org/10.1039/D1CP02755G}}

